Reformulating plastic instabilities within a damage-like variational framework

Yield point phenomena in metals, anticracks in soils and snows, or planewise collapses in lattice metamaterials, are different manifestations of plastic instabilities characterized by stress softening and strain localization. Several independent constitutive descriptions exist and suffer from similar challenges: experimental difficulties to link local events to global measurements, and computational lack of convergence, spurious localization and mesh sensitivity. This work proposes a minimal field-agnostic constitutive framework where plastic softening is represented by a damage-like internal variable which explicitly separates stable hardening behavior from unstable softening. The resulting formulation admits a variational structure and can leverage regularization tools originally developed by the ductile fracture community. The framework aims at emphasizing similarities within plastic instability phenomena and establishing a bridge with continuum damage mechanics, to open a path towards regularized variational formulations of localized plastic flows.

==> dat/drop_0.0.dat <==
# EPS SIG
0.000000E+00 0.000000E+00
0.000000E+00 0.000000E+00
3.571429E-04 2.500000E+01
7.142857E-04 5.000000E+01
1.071429E-03 7.500000E+01
1.428571E-03 1.000000E+02
1.785714E-03 1.003521E+02
2.142857E-03 1.007042E+02
2.500000E-03 1.010563E+02
2.857143E-03 1.014085E+02
3.214286E-03 1.017606E+02
3.571429E-03 1.021127E+02
3.928571E-03 1.024648E+02
4.285714E-03 1.028169E+02
4.642857E-03 1.031690E+02
5.000000E-03 1.035211E+02
5.357143E-03 1.038732E+02
5.714286E-03 1.042254E+02
6.071429E-03 1.045775E+02
6.428571E-03 1.049296E+02
6.785714E-03 1.052817E+02
7.142857E-03 1.056338E+02
7.500000E-03 1.059859E+02
7.857143E-03 1.063380E+02
8.214286E-03 1.066901E+02
8.571429E-03 1.070423E+02
8.928571E-03 1.073944E+02
9.285714E-03 1.077465E+02
9.642857E-03 1.080986E+02
1.000000E-02 1.084507E+02
1.035714E-02 1.088028E+02
1.071429E-02 1.091549E+02
1.107143E-02 1.095070E+02
1.142857E-02 1.098592E+02
1.178571E-02 1.102113E+02
1.214286E-02 1.105634E+02
1.250000E-02 1.109155E+02
1.285714E-02 1.112676E+02
1.321429E-02 1.116197E+02
1.357143E-02 1.119718E+02
1.392857E-02 1.123239E+02
1.428571E-02 1.126761E+02
1.464286E-02 1.130282E+02
1.500000E-02 1.133803E+02
1.535714E-02 1.137324E+02
1.571429E-02 1.140845E+02
1.607143E-02 1.144366E+02
1.642857E-02 1.147887E+02
1.678571E-02 1.151408E+02
1.714286E-02 1.154930E+02
1.750000E-02 1.158451E+02
1.785714E-02 1.161972E+02
1.821429E-02 1.165493E+02
1.857143E-02 1.169014E+02
1.892857E-02 1.172535E+02
1.928571E-02 1.176056E+02
1.964286E-02 1.179577E+02
2.000000E-02 1.183099E+02
2.035714E-02 1.186620E+02
2.071429E-02 1.190141E+02
2.107143E-02 1.193662E+02
2.142857E-02 1.197183E+02
2.178571E-02 1.200704E+02
2.214286E-02 1.204225E+02
2.250000E-02 1.207746E+02
2.285714E-02 1.211268E+02
2.321429E-02 1.214789E+02
2.357143E-02 1.218310E+02
2.392857E-02 1.221831E+02
2.428571E-02 1.225352E+02
2.464286E-02 1.228873E+02
2.500000E-02 1.232394E+02
2.535714E-02 1.235915E+02
2.571429E-02 1.239437E+02
2.607143E-02 1.242958E+02
2.642857E-02 1.246479E+02
2.678571E-02 1.250000E+02
2.714286E-02 1.253521E+02
2.750000E-02 1.257042E+02
2.785714E-02 1.260563E+02
2.821429E-02 1.264085E+02
2.857143E-02 1.267606E+02
2.892857E-02 1.271127E+02
2.928571E-02 1.274648E+02
2.964286E-02 1.278169E+02
3.000000E-02 1.281690E+02
3.035714E-02 1.285211E+02
3.071429E-02 1.288732E+02
3.107143E-02 1.292254E+02
3.142857E-02 1.295775E+02
3.178571E-02 1.299296E+02
3.214286E-02 1.302817E+02
3.250000E-02 1.306338E+02
3.285714E-02 1.309859E+02
3.321429E-02 1.313380E+02
3.357143E-02 1.316901E+02
3.392857E-02 1.320423E+02
3.428571E-02 1.323944E+02
3.464286E-02 1.327465E+02
3.500000E-02 1.330986E+02
3.535714E-02 1.334507E+02
3.571429E-02 1.338028E+02
3.607143E-02 1.341549E+02
3.642857E-02 1.345070E+02
3.678571E-02 1.348592E+02
3.714286E-02 1.352113E+02
3.750000E-02 1.355634E+02
3.785714E-02 1.359155E+02
3.821429E-02 1.362676E+02
3.857143E-02 1.366197E+02
3.892857E-02 1.369718E+02
3.928571E-02 1.373239E+02
3.964286E-02 1.376761E+02
4.000000E-02 1.380282E+02
4.035714E-02 1.383803E+02
4.071429E-02 1.387324E+02
4.107143E-02 1.390845E+02
4.142857E-02 1.394366E+02
4.178571E-02 1.397887E+02
4.214286E-02 1.401408E+02
4.250000E-02 1.404930E+02
4.285714E-02 1.408451E+02
4.321429E-02 1.411972E+02
4.357143E-02 1.415493E+02
4.392857E-02 1.419014E+02
4.428571E-02 1.422535E+02
4.464286E-02 1.426056E+02
4.500000E-02 1.429577E+02
4.535714E-02 1.433099E+02
4.571429E-02 1.436620E+02
4.607143E-02 1.440141E+02
4.642857E-02 1.443662E+02
4.678571E-02 1.447183E+02
4.714286E-02 1.450704E+02
4.750000E-02 1.454225E+02
4.785714E-02 1.457746E+02
4.821429E-02 1.461268E+02
4.857143E-02 1.464789E+02
4.892857E-02 1.468310E+02
4.928571E-02 1.471831E+02
4.964286E-02 1.475352E+02
5.000000E-02 1.478873E+02
5.035714E-02 1.482394E+02
5.071429E-02 1.485915E+02
5.107143E-02 1.489437E+02
5.142857E-02 1.492958E+02
5.178571E-02 1.496479E+02
5.214286E-02 1.500000E+02
5.250000E-02 1.503521E+02
5.285714E-02 1.507042E+02
5.321429E-02 1.510563E+02
5.357143E-02 1.514085E+02
5.392857E-02 1.517606E+02
5.428571E-02 1.521127E+02
5.464286E-02 1.524648E+02
5.500000E-02 1.528169E+02
5.535714E-02 1.531690E+02
5.571429E-02 1.535211E+02
5.607143E-02 1.538732E+02
5.642857E-02 1.542254E+02
5.678571E-02 1.545775E+02
5.714286E-02 1.549296E+02
5.750000E-02 1.552817E+02
5.785714E-02 1.556338E+02
5.821429E-02 1.559859E+02
5.857143E-02 1.563380E+02
5.892857E-02 1.566901E+02
5.928571E-02 1.570423E+02
5.964286E-02 1.573944E+02
6.000000E-02 1.577465E+02
6.035714E-02 1.580986E+02
6.071429E-02 1.584507E+02
6.107143E-02 1.588028E+02
6.142857E-02 1.591549E+02
6.178571E-02 1.595070E+02
6.214286E-02 1.598592E+02
6.250000E-02 1.602113E+02
6.285714E-02 1.605634E+02
6.321429E-02 1.609155E+02
6.357143E-02 1.612676E+02
6.392857E-02 1.616197E+02
6.428571E-02 1.619718E+02
6.464286E-02 1.623239E+02
6.500000E-02 1.626761E+02
6.535714E-02 1.630282E+02
6.571429E-02 1.633803E+02
6.607143E-02 1.637324E+02
6.642857E-02 1.640845E+02
6.678571E-02 1.644366E+02
6.714286E-02 1.647887E+02
6.750000E-02 1.651408E+02
6.785714E-02 1.654930E+02
6.821429E-02 1.658451E+02
6.857143E-02 1.661972E+02
6.892857E-02 1.665493E+02
6.928571E-02 1.669014E+02
6.964286E-02 1.672535E+02
7.000000E-02 1.676056E+02
7.035714E-02 1.679577E+02
7.071429E-02 1.683099E+02
7.107143E-02 1.686620E+02
7.142857E-02 1.690141E+02
7.178571E-02 1.693662E+02
7.214286E-02 1.697183E+02
7.250000E-02 1.700704E+02
7.285714E-02 1.704225E+02
7.321429E-02 1.707746E+02
7.357143E-02 1.711268E+02
7.392857E-02 1.714789E+02
7.428571E-02 1.718310E+02
7.464286E-02 1.721831E+02
7.500000E-02 1.725352E+02
7.535714E-02 1.728873E+02
7.571429E-02 1.732394E+02
7.607143E-02 1.735915E+02
7.642857E-02 1.739437E+02
7.678571E-02 1.742958E+02
7.714286E-02 1.746479E+02
7.750000E-02 1.750000E+02
7.785714E-02 1.753521E+02
7.821429E-02 1.757042E+02
7.857143E-02 1.760563E+02
7.892857E-02 1.764085E+02
7.928571E-02 1.767606E+02
7.964286E-02 1.771127E+02
8.000000E-02 1.774648E+02
8.035714E-02 1.778169E+02
8.071429E-02 1.781690E+02
8.107143E-02 1.785211E+02
8.142857E-02 1.788732E+02
8.178571E-02 1.792254E+02
8.214286E-02 1.795775E+02
8.250000E-02 1.799296E+02
8.285714E-02 1.802817E+02
8.321429E-02 1.806338E+02
8.357143E-02 1.809859E+02
8.392857E-02 1.813380E+02
8.428571E-02 1.816901E+02
8.464286E-02 1.820423E+02
8.500000E-02 1.823944E+02
8.535714E-02 1.827465E+02
8.571429E-02 1.830986E+02
8.607143E-02 1.834507E+02
8.642857E-02 1.838028E+02
8.678571E-02 1.841549E+02
8.714286E-02 1.845070E+02
8.750000E-02 1.848592E+02
8.785714E-02 1.852113E+02
8.821429E-02 1.855634E+02
8.857143E-02 1.859155E+02
8.892857E-02 1.862676E+02
8.928571E-02 1.866197E+02
8.964286E-02 1.869718E+02
9.000000E-02 1.873239E+02
9.035714E-02 1.876761E+02
9.071429E-02 1.880282E+02
9.107143E-02 1.883803E+02
9.142857E-02 1.887324E+02
9.178571E-02 1.890845E+02
9.214286E-02 1.894366E+02
9.250000E-02 1.897887E+02
9.285714E-02 1.901408E+02
9.321429E-02 1.904930E+02
9.357143E-02 1.908451E+02
9.392857E-02 1.911972E+02
9.428571E-02 1.915493E+02
9.464286E-02 1.919014E+02
9.500000E-02 1.922535E+02
9.535714E-02 1.926056E+02
9.571429E-02 1.929577E+02
9.607143E-02 1.933099E+02
9.642857E-02 1.936620E+02
9.678571E-02 1.940141E+02
9.714286E-02 1.943662E+02
9.750000E-02 1.947183E+02
9.785714E-02 1.950704E+02
9.821429E-02 1.954225E+02
9.857143E-02 1.957746E+02
9.892857E-02 1.961268E+02
9.928571E-02 1.964789E+02
9.964286E-02 1.968310E+02


==> dat/drop_20.0.dat <==
# EPS SIG
0.000000E+00 0.000000E+00
0.000000E+00 0.000000E+00
3.571429E-04 2.500000E+01
7.142857E-04 5.000000E+01
1.071429E-03 7.500000E+01
1.428571E-03 1.000000E+02
1.785714E-03 1.199994E+02
2.142857E-03 1.200000E+02
2.500000E-03 1.200000E+02
2.857143E-03 1.200000E+02
3.214286E-03 1.200000E+02
3.571429E-03 1.200000E+02
3.928571E-03 1.200000E+02
4.285714E-03 1.200000E+02
4.642857E-03 1.200000E+02
5.000000E-03 1.200000E+02
5.357143E-03 1.200000E+02
5.714286E-03 1.200000E+02
6.071429E-03 1.200000E+02
6.428571E-03 1.200000E+02
6.785714E-03 1.200000E+02
7.142857E-03 1.200000E+02
7.500000E-03 1.200000E+02
7.857143E-03 1.200000E+02
8.214286E-03 1.200000E+02
8.571429E-03 1.200000E+02
8.928571E-03 1.200000E+02
9.285714E-03 1.200000E+02
9.642857E-03 1.200000E+02
1.000000E-02 1.200000E+02
1.035714E-02 1.200000E+02
1.071429E-02 1.200000E+02
1.107143E-02 1.200000E+02
1.142857E-02 1.200000E+02
1.178571E-02 1.200000E+02
1.214286E-02 1.200000E+02
1.250000E-02 1.200000E+02
1.285714E-02 1.200000E+02
1.321429E-02 1.200000E+02
1.357143E-02 1.200000E+02
1.392857E-02 1.200000E+02
1.428571E-02 1.200000E+02
1.464286E-02 1.200000E+02
1.500000E-02 1.200000E+02
1.535714E-02 1.200000E+02
1.571429E-02 1.200000E+02
1.607143E-02 1.200000E+02
1.642857E-02 1.200000E+02
1.678571E-02 1.200000E+02
1.714286E-02 1.200000E+02
1.750000E-02 1.200000E+02
1.785714E-02 1.200000E+02
1.821429E-02 1.200000E+02
1.857143E-02 1.200000E+02
1.892857E-02 1.200000E+02
1.928571E-02 1.200000E+02
1.964286E-02 1.200000E+02
2.000000E-02 1.200000E+02
2.035714E-02 1.200000E+02
2.071429E-02 1.200000E+02
2.107143E-02 1.200000E+02
2.142857E-02 1.200000E+02
2.178571E-02 1.200691E+02
2.214286E-02 1.204225E+02
2.250000E-02 1.207746E+02
2.285714E-02 1.211268E+02
2.321429E-02 1.214789E+02
2.357143E-02 1.218310E+02
2.392857E-02 1.221831E+02
2.428571E-02 1.225352E+02
2.464286E-02 1.228873E+02
2.500000E-02 1.232394E+02
2.535714E-02 1.235915E+02
2.571429E-02 1.239437E+02
2.607143E-02 1.242958E+02
2.642857E-02 1.246479E+02
2.678571E-02 1.250000E+02
2.714286E-02 1.253521E+02
2.750000E-02 1.257042E+02
2.785714E-02 1.260563E+02
2.821429E-02 1.264085E+02
2.857143E-02 1.267606E+02
2.892857E-02 1.271127E+02
2.928571E-02 1.274648E+02
2.964286E-02 1.278169E+02
3.000000E-02 1.281690E+02
3.035714E-02 1.285211E+02
3.071429E-02 1.288732E+02
3.107143E-02 1.292254E+02
3.142857E-02 1.295775E+02
3.178571E-02 1.299296E+02
3.214286E-02 1.302817E+02
3.250000E-02 1.306338E+02
3.285714E-02 1.309859E+02
3.321429E-02 1.313380E+02
3.357143E-02 1.316901E+02
3.392857E-02 1.320423E+02
3.428571E-02 1.323944E+02
3.464286E-02 1.327465E+02
3.500000E-02 1.330986E+02
3.535714E-02 1.334507E+02
3.571429E-02 1.338028E+02
3.607143E-02 1.341549E+02
3.642857E-02 1.345070E+02
3.678571E-02 1.348592E+02
3.714286E-02 1.352113E+02
3.750000E-02 1.355634E+02
3.785714E-02 1.359155E+02
3.821429E-02 1.362676E+02
3.857143E-02 1.366197E+02
3.892857E-02 1.369718E+02
3.928571E-02 1.373239E+02
3.964286E-02 1.376761E+02
4.000000E-02 1.380282E+02
4.035714E-02 1.383803E+02
4.071429E-02 1.387324E+02
4.107143E-02 1.390845E+02
4.142857E-02 1.394366E+02
4.178571E-02 1.397887E+02
4.214286E-02 1.401408E+02
4.250000E-02 1.404930E+02
4.285714E-02 1.408451E+02
4.321429E-02 1.411972E+02
4.357143E-02 1.415493E+02
4.392857E-02 1.419014E+02
4.428571E-02 1.422535E+02
4.464286E-02 1.426056E+02
4.500000E-02 1.429577E+02
4.535714E-02 1.433099E+02
4.571429E-02 1.436620E+02
4.607143E-02 1.440141E+02
4.642857E-02 1.443662E+02
4.678571E-02 1.447183E+02
4.714286E-02 1.450704E+02
4.750000E-02 1.454225E+02
4.785714E-02 1.457746E+02
4.821429E-02 1.461268E+02
4.857143E-02 1.464789E+02
4.892857E-02 1.468310E+02
4.928571E-02 1.471831E+02
4.964286E-02 1.475352E+02
5.000000E-02 1.478873E+02
5.035714E-02 1.482394E+02
5.071429E-02 1.485915E+02
5.107143E-02 1.489437E+02
5.142857E-02 1.492958E+02
5.178571E-02 1.496479E+02
5.214286E-02 1.500000E+02
5.250000E-02 1.503521E+02
5.285714E-02 1.507042E+02
5.321429E-02 1.510563E+02
5.357143E-02 1.514085E+02
5.392857E-02 1.517606E+02
5.428571E-02 1.521127E+02
5.464286E-02 1.524648E+02
5.500000E-02 1.528169E+02
5.535714E-02 1.531690E+02
5.571429E-02 1.535211E+02
5.607143E-02 1.538732E+02
5.642857E-02 1.542254E+02
5.678571E-02 1.545775E+02
5.714286E-02 1.549296E+02
5.750000E-02 1.552817E+02
5.785714E-02 1.556338E+02
5.821429E-02 1.559859E+02
5.857143E-02 1.563380E+02
5.892857E-02 1.566901E+02
5.928571E-02 1.570423E+02
5.964286E-02 1.573944E+02
6.000000E-02 1.577465E+02
6.035714E-02 1.580986E+02
6.071429E-02 1.584507E+02
6.107143E-02 1.588028E+02
6.142857E-02 1.591549E+02
6.178571E-02 1.595070E+02
6.214286E-02 1.598592E+02
6.250000E-02 1.602113E+02
6.285714E-02 1.605634E+02
6.321429E-02 1.609155E+02
6.357143E-02 1.612676E+02
6.392857E-02 1.616197E+02
6.428571E-02 1.619718E+02
6.464286E-02 1.623239E+02
6.500000E-02 1.626761E+02
6.535714E-02 1.630282E+02
6.571429E-02 1.633803E+02
6.607143E-02 1.637324E+02
6.642857E-02 1.640845E+02
6.678571E-02 1.644366E+02
6.714286E-02 1.647887E+02
6.750000E-02 1.651408E+02
6.785714E-02 1.654930E+02
6.821429E-02 1.658451E+02
6.857143E-02 1.661972E+02
6.892857E-02 1.665493E+02
6.928571E-02 1.669014E+02
6.964286E-02 1.672535E+02
7.000000E-02 1.676056E+02
7.035714E-02 1.679577E+02
7.071429E-02 1.683099E+02
7.107143E-02 1.686620E+02
7.142857E-02 1.690141E+02
7.178571E-02 1.693662E+02
7.214286E-02 1.697183E+02
7.250000E-02 1.700704E+02
7.285714E-02 1.704225E+02
7.321429E-02 1.707746E+02
7.357143E-02 1.711268E+02
7.392857E-02 1.714789E+02
7.428571E-02 1.718310E+02
7.464286E-02 1.721831E+02
7.500000E-02 1.725352E+02
7.535714E-02 1.728873E+02
7.571429E-02 1.732394E+02
7.607143E-02 1.735915E+02
7.642857E-02 1.739437E+02
7.678571E-02 1.742958E+02
7.714286E-02 1.746479E+02
7.750000E-02 1.750000E+02
7.785714E-02 1.753521E+02
7.821429E-02 1.757042E+02
7.857143E-02 1.760563E+02
7.892857E-02 1.764085E+02
7.928571E-02 1.767606E+02
7.964286E-02 1.771127E+02
8.000000E-02 1.774648E+02
8.035714E-02 1.778169E+02
8.071429E-02 1.781690E+02
8.107143E-02 1.785211E+02
8.142857E-02 1.788732E+02
8.178571E-02 1.792254E+02
8.214286E-02 1.795775E+02
8.250000E-02 1.799296E+02
8.285714E-02 1.802817E+02
8.321429E-02 1.806338E+02
8.357143E-02 1.809859E+02
8.392857E-02 1.813380E+02
8.428571E-02 1.816901E+02
8.464286E-02 1.820423E+02
8.500000E-02 1.823944E+02
8.535714E-02 1.827465E+02
8.571429E-02 1.830986E+02
8.607143E-02 1.834507E+02
8.642857E-02 1.838028E+02
8.678571E-02 1.841549E+02
8.714286E-02 1.845070E+02
8.750000E-02 1.848592E+02
8.785714E-02 1.852113E+02
8.821429E-02 1.855634E+02
8.857143E-02 1.859155E+02
8.892857E-02 1.862676E+02
8.928571E-02 1.866197E+02
8.964286E-02 1.869718E+02
9.000000E-02 1.873239E+02
9.035714E-02 1.876761E+02
9.071429E-02 1.880282E+02
9.107143E-02 1.883803E+02
9.142857E-02 1.887324E+02
9.178571E-02 1.890845E+02
9.214286E-02 1.894366E+02
9.250000E-02 1.897887E+02
9.285714E-02 1.901408E+02
9.321429E-02 1.904930E+02
9.357143E-02 1.908451E+02
9.392857E-02 1.911972E+02
9.428571E-02 1.915493E+02
9.464286E-02 1.919014E+02
9.500000E-02 1.922535E+02
9.535714E-02 1.926056E+02
9.571429E-02 1.929577E+02
9.607143E-02 1.933099E+02
9.642857E-02 1.936620E+02
9.678571E-02 1.940141E+02
9.714286E-02 1.943662E+02
9.750000E-02 1.947183E+02
9.785714E-02 1.950704E+02
9.821429E-02 1.954225E+02
9.857143E-02 1.957746E+02
9.892857E-02 1.961268E+02
9.928571E-02 1.964789E+02
9.964286E-02 1.968310E+02


==> dat/drop_40.0.dat <==
# EPS SIG
0.000000E+00 0.000000E+00
0.000000E+00 0.000000E+00
3.571429E-04 2.500000E+01
7.142857E-04 5.000000E+01
1.071429E-03 7.500000E+01
1.428571E-03 1.000000E+02
1.785714E-03 1.249993E+02
2.142857E-03 1.398551E+02
2.500000E-03 1.394923E+02
2.857143E-03 1.391300E+02
3.214286E-03 1.387676E+02
3.571429E-03 1.384053E+02
3.928571E-03 1.380430E+02
4.285714E-03 1.376807E+02
4.642857E-03 1.373184E+02
5.000000E-03 1.369560E+02
5.357143E-03 1.365937E+02
5.714286E-03 1.362314E+02
6.071429E-03 1.358691E+02
6.428571E-03 1.355068E+02
6.785714E-03 1.351445E+02
7.142857E-03 1.347821E+02
7.500000E-03 1.344198E+02
7.857143E-03 1.340575E+02
8.214286E-03 1.336952E+02
8.571429E-03 1.333329E+02
8.928571E-03 1.329705E+02
9.285714E-03 1.326082E+02
9.642857E-03 1.322459E+02
1.000000E-02 1.318836E+02
1.035714E-02 1.315213E+02
1.071429E-02 1.311589E+02
1.107143E-02 1.307966E+02
1.142857E-02 1.304343E+02
1.178571E-02 1.300720E+02
1.214286E-02 1.297097E+02
1.250000E-02 1.293473E+02
1.285714E-02 1.289850E+02
1.321429E-02 1.286227E+02
1.357143E-02 1.282604E+02
1.392857E-02 1.278981E+02
1.428571E-02 1.275358E+02
1.464286E-02 1.271734E+02
1.500000E-02 1.268111E+02
1.535714E-02 1.264488E+02
1.571429E-02 1.260865E+02
1.607143E-02 1.257242E+02
1.642857E-02 1.253618E+02
1.678571E-02 1.249995E+02
1.714286E-02 1.246372E+02
1.750000E-02 1.242749E+02
1.785714E-02 1.239126E+02
1.821429E-02 1.235502E+02
1.857143E-02 1.231879E+02
1.892857E-02 1.228256E+02
1.928571E-02 1.224633E+02
1.964286E-02 1.221010E+02
2.000000E-02 1.217387E+02
2.035714E-02 1.213763E+02
2.071429E-02 1.210140E+02
2.107143E-02 1.206522E+02
2.142857E-02 1.202894E+02
2.178571E-02 1.200634E+02
2.214286E-02 1.204225E+02
2.250000E-02 1.207746E+02
2.285714E-02 1.211268E+02
2.321429E-02 1.214789E+02
2.357143E-02 1.218310E+02
2.392857E-02 1.221831E+02
2.428571E-02 1.225352E+02
2.464286E-02 1.228873E+02
2.500000E-02 1.232394E+02
2.535714E-02 1.235915E+02
2.571429E-02 1.239437E+02
2.607143E-02 1.242958E+02
2.642857E-02 1.246479E+02
2.678571E-02 1.250000E+02
2.714286E-02 1.253521E+02
2.750000E-02 1.257042E+02
2.785714E-02 1.260563E+02
2.821429E-02 1.264085E+02
2.857143E-02 1.267606E+02
2.892857E-02 1.271127E+02
2.928571E-02 1.274648E+02
2.964286E-02 1.278169E+02
3.000000E-02 1.281690E+02
3.035714E-02 1.285211E+02
3.071429E-02 1.288732E+02
3.107143E-02 1.292254E+02
3.142857E-02 1.295775E+02
3.178571E-02 1.299296E+02
3.214286E-02 1.302817E+02
3.250000E-02 1.306338E+02
3.285714E-02 1.309859E+02
3.321429E-02 1.313380E+02
3.357143E-02 1.316901E+02
3.392857E-02 1.320423E+02
3.428571E-02 1.323944E+02
3.464286E-02 1.327465E+02
3.500000E-02 1.330986E+02
3.535714E-02 1.334507E+02
3.571429E-02 1.338028E+02
3.607143E-02 1.341549E+02
3.642857E-02 1.345070E+02
3.678571E-02 1.348592E+02
3.714286E-02 1.352113E+02
3.750000E-02 1.355634E+02
3.785714E-02 1.359155E+02
3.821429E-02 1.362676E+02
3.857143E-02 1.366197E+02
3.892857E-02 1.369718E+02
3.928571E-02 1.373239E+02
3.964286E-02 1.376761E+02
4.000000E-02 1.380282E+02
4.035714E-02 1.383803E+02
4.071429E-02 1.387324E+02
4.107143E-02 1.390845E+02
4.142857E-02 1.394366E+02
4.178571E-02 1.397887E+02
4.214286E-02 1.401408E+02
4.250000E-02 1.404930E+02
4.285714E-02 1.408451E+02
4.321429E-02 1.411972E+02
4.357143E-02 1.415493E+02
4.392857E-02 1.419014E+02
4.428571E-02 1.422535E+02
4.464286E-02 1.426056E+02
4.500000E-02 1.429577E+02
4.535714E-02 1.433099E+02
4.571429E-02 1.436620E+02
4.607143E-02 1.440141E+02
4.642857E-02 1.443662E+02
4.678571E-02 1.447183E+02
4.714286E-02 1.450704E+02
4.750000E-02 1.454225E+02
4.785714E-02 1.457746E+02
4.821429E-02 1.461268E+02
4.857143E-02 1.464789E+02
4.892857E-02 1.468310E+02
4.928571E-02 1.471831E+02
4.964286E-02 1.475352E+02
5.000000E-02 1.478873E+02
5.035714E-02 1.482394E+02
5.071429E-02 1.485915E+02
5.107143E-02 1.489437E+02
5.142857E-02 1.492958E+02
5.178571E-02 1.496479E+02
5.214286E-02 1.500000E+02
5.250000E-02 1.503521E+02
5.285714E-02 1.507042E+02
5.321429E-02 1.510563E+02
5.357143E-02 1.514085E+02
5.392857E-02 1.517606E+02
5.428571E-02 1.521127E+02
5.464286E-02 1.524648E+02
5.500000E-02 1.528169E+02
5.535714E-02 1.531690E+02
5.571429E-02 1.535211E+02
5.607143E-02 1.538732E+02
5.642857E-02 1.542254E+02
5.678571E-02 1.545775E+02
5.714286E-02 1.549296E+02
5.750000E-02 1.552817E+02
5.785714E-02 1.556338E+02
5.821429E-02 1.559859E+02
5.857143E-02 1.563380E+02
5.892857E-02 1.566901E+02
5.928571E-02 1.570423E+02
5.964286E-02 1.573944E+02
6.000000E-02 1.577465E+02
6.035714E-02 1.580986E+02
6.071429E-02 1.584507E+02
6.107143E-02 1.588028E+02
6.142857E-02 1.591549E+02
6.178571E-02 1.595070E+02
6.214286E-02 1.598592E+02
6.250000E-02 1.602113E+02
6.285714E-02 1.605634E+02
6.321429E-02 1.609155E+02
6.357143E-02 1.612676E+02
6.392857E-02 1.616197E+02
6.428571E-02 1.619718E+02
6.464286E-02 1.623239E+02
6.500000E-02 1.626761E+02
6.535714E-02 1.630282E+02
6.571429E-02 1.633803E+02
6.607143E-02 1.637324E+02
6.642857E-02 1.640845E+02
6.678571E-02 1.644366E+02
6.714286E-02 1.647887E+02
6.750000E-02 1.651408E+02
6.785714E-02 1.654930E+02
6.821429E-02 1.658451E+02
6.857143E-02 1.661972E+02
6.892857E-02 1.665493E+02
6.928571E-02 1.669014E+02
6.964286E-02 1.672535E+02
7.000000E-02 1.676056E+02
7.035714E-02 1.679577E+02
7.071429E-02 1.683099E+02
7.107143E-02 1.686620E+02
7.142857E-02 1.690141E+02
7.178571E-02 1.693662E+02
7.214286E-02 1.697183E+02
7.250000E-02 1.700704E+02
7.285714E-02 1.704225E+02
7.321429E-02 1.707746E+02
7.357143E-02 1.711268E+02
7.392857E-02 1.714789E+02
7.428571E-02 1.718310E+02
7.464286E-02 1.721831E+02
7.500000E-02 1.725352E+02
7.535714E-02 1.728873E+02
7.571429E-02 1.732394E+02
7.607143E-02 1.735915E+02
7.642857E-02 1.739437E+02
7.678571E-02 1.742958E+02
7.714286E-02 1.746479E+02
7.750000E-02 1.750000E+02
7.785714E-02 1.753521E+02
7.821429E-02 1.757042E+02
7.857143E-02 1.760563E+02
7.892857E-02 1.764085E+02
7.928571E-02 1.767606E+02
7.964286E-02 1.771127E+02
8.000000E-02 1.774648E+02
8.035714E-02 1.778169E+02
8.071429E-02 1.781690E+02
8.107143E-02 1.785211E+02
8.142857E-02 1.788732E+02
8.178571E-02 1.792254E+02
8.214286E-02 1.795775E+02
8.250000E-02 1.799296E+02
8.285714E-02 1.802817E+02
8.321429E-02 1.806338E+02
8.357143E-02 1.809859E+02
8.392857E-02 1.813380E+02
8.428571E-02 1.816901E+02
8.464286E-02 1.820423E+02
8.500000E-02 1.823944E+02
8.535714E-02 1.827465E+02
8.571429E-02 1.830986E+02
8.607143E-02 1.834507E+02
8.642857E-02 1.838028E+02
8.678571E-02 1.841549E+02
8.714286E-02 1.845070E+02
8.750000E-02 1.848592E+02
8.785714E-02 1.852113E+02
8.821429E-02 1.855634E+02
8.857143E-02 1.859155E+02
8.892857E-02 1.862676E+02
8.928571E-02 1.866197E+02
8.964286E-02 1.869718E+02
9.000000E-02 1.873239E+02
9.035714E-02 1.876761E+02
9.071429E-02 1.880282E+02
9.107143E-02 1.883803E+02
9.142857E-02 1.887324E+02
9.178571E-02 1.890845E+02
9.214286E-02 1.894366E+02
9.250000E-02 1.897887E+02
9.285714E-02 1.901408E+02
9.321429E-02 1.904930E+02
9.357143E-02 1.908451E+02
9.392857E-02 1.911972E+02
9.428571E-02 1.915493E+02
9.464286E-02 1.919014E+02
9.500000E-02 1.922535E+02
9.535714E-02 1.926056E+02
9.571429E-02 1.929577E+02
9.607143E-02 1.933099E+02
9.642857E-02 1.936620E+02
9.678571E-02 1.940141E+02
9.714286E-02 1.943662E+02
9.750000E-02 1.947183E+02
9.785714E-02 1.950704E+02
9.821429E-02 1.954225E+02
9.857143E-02 1.957746E+02
9.892857E-02 1.961268E+02
9.928571E-02 1.964789E+02
9.964286E-02 1.968310E+02


==> dat/drop_80.0.dat <==
# EPS SIG
0.000000E+00 0.000000E+00
0.000000E+00 0.000000E+00
3.571429E-04 2.500000E+01
7.142857E-04 5.000000E+01
1.071429E-03 7.500000E+01
1.428571E-03 1.000000E+02
1.785714E-03 1.249997E+02
2.142857E-03 1.499997E+02
2.500000E-03 1.749997E+02
2.857143E-03 1.791047E+02
3.214286E-03 1.779853E+02
3.571429E-03 1.768659E+02
3.928571E-03 1.757465E+02
4.285714E-03 1.746271E+02
4.642857E-03 1.735077E+02
5.000000E-03 1.723883E+02
5.357143E-03 1.712689E+02
5.714286E-03 1.701495E+02
6.071429E-03 1.690301E+02
6.428571E-03 1.679107E+02
6.785714E-03 1.667913E+02
7.142857E-03 1.656719E+02
7.500000E-03 1.645525E+02
7.857143E-03 1.634331E+02
8.214286E-03 1.623137E+02
8.571429E-03 1.611943E+02
8.928571E-03 1.600749E+02
9.285714E-03 1.589555E+02
9.642857E-03 1.578361E+02
1.000000E-02 1.567167E+02
1.035714E-02 1.555973E+02
1.071429E-02 1.544779E+02
1.107143E-02 1.533585E+02
1.142857E-02 1.522391E+02
1.178571E-02 1.511197E+02
1.214286E-02 1.500003E+02
1.250000E-02 1.488809E+02
1.285714E-02 1.477615E+02
1.321429E-02 1.466421E+02
1.357143E-02 1.455227E+02
1.392857E-02 1.444032E+02
1.428571E-02 1.432838E+02
1.464286E-02 1.421644E+02
1.500000E-02 1.410450E+02
1.535714E-02 1.399256E+02
1.571429E-02 1.388062E+02
1.607143E-02 1.376868E+02
1.642857E-02 1.365674E+02
1.678571E-02 1.354480E+02
1.714286E-02 1.343286E+02
1.750000E-02 1.332092E+02
1.785714E-02 1.320898E+02
1.821429E-02 1.309704E+02
1.857143E-02 1.298510E+02
1.892857E-02 1.287316E+02
1.928571E-02 1.276122E+02
1.964286E-02 1.264928E+02
2.000000E-02 1.253734E+02
2.035714E-02 1.242540E+02
2.071429E-02 1.231346E+02
2.107143E-02 1.220152E+02
2.142857E-02 1.208958E+02
2.178571E-02 1.200385E+02
2.214286E-02 1.204225E+02
2.250000E-02 1.207746E+02
2.285714E-02 1.211268E+02
2.321429E-02 1.214789E+02
2.357143E-02 1.218310E+02
2.392857E-02 1.221831E+02
2.428571E-02 1.225352E+02
2.464286E-02 1.228873E+02
2.500000E-02 1.232394E+02
2.535714E-02 1.235915E+02
2.571429E-02 1.239437E+02
2.607143E-02 1.242958E+02
2.642857E-02 1.246479E+02
2.678571E-02 1.250000E+02
2.714286E-02 1.253521E+02
2.750000E-02 1.257042E+02
2.785714E-02 1.260563E+02
2.821429E-02 1.264085E+02
2.857143E-02 1.267606E+02
2.892857E-02 1.271127E+02
2.928571E-02 1.274648E+02
2.964286E-02 1.278169E+02
3.000000E-02 1.281690E+02
3.035714E-02 1.285211E+02
3.071429E-02 1.288732E+02
3.107143E-02 1.292254E+02
3.142857E-02 1.295775E+02
3.178571E-02 1.299296E+02
3.214286E-02 1.302817E+02
3.250000E-02 1.306338E+02
3.285714E-02 1.309859E+02
3.321429E-02 1.313380E+02
3.357143E-02 1.316901E+02
3.392857E-02 1.320423E+02
3.428571E-02 1.323944E+02
3.464286E-02 1.327465E+02
3.500000E-02 1.330986E+02
3.535714E-02 1.334507E+02
3.571429E-02 1.338028E+02
3.607143E-02 1.341549E+02
3.642857E-02 1.345070E+02
3.678571E-02 1.348592E+02
3.714286E-02 1.352113E+02
3.750000E-02 1.355634E+02
3.785714E-02 1.359155E+02
3.821429E-02 1.362676E+02
3.857143E-02 1.366197E+02
3.892857E-02 1.369718E+02
3.928571E-02 1.373239E+02
3.964286E-02 1.376761E+02
4.000000E-02 1.380282E+02
4.035714E-02 1.383803E+02
4.071429E-02 1.387324E+02
4.107143E-02 1.390845E+02
4.142857E-02 1.394366E+02
4.178571E-02 1.397887E+02
4.214286E-02 1.401408E+02
4.250000E-02 1.404930E+02
4.285714E-02 1.408451E+02
4.321429E-02 1.411972E+02
4.357143E-02 1.415493E+02
4.392857E-02 1.419014E+02
4.428571E-02 1.422535E+02
4.464286E-02 1.426056E+02
4.500000E-02 1.429577E+02
4.535714E-02 1.433099E+02
4.571429E-02 1.436620E+02
4.607143E-02 1.440141E+02
4.642857E-02 1.443662E+02
4.678571E-02 1.447183E+02
4.714286E-02 1.450704E+02
4.750000E-02 1.454225E+02
4.785714E-02 1.457746E+02
4.821429E-02 1.461268E+02
4.857143E-02 1.464789E+02
4.892857E-02 1.468310E+02
4.928571E-02 1.471831E+02
4.964286E-02 1.475352E+02
5.000000E-02 1.478873E+02
5.035714E-02 1.482394E+02
5.071429E-02 1.485915E+02
5.107143E-02 1.489437E+02
5.142857E-02 1.492958E+02
5.178571E-02 1.496479E+02
5.214286E-02 1.500000E+02
5.250000E-02 1.503521E+02
5.285714E-02 1.507042E+02
5.321429E-02 1.510563E+02
5.357143E-02 1.514085E+02
5.392857E-02 1.517606E+02
5.428571E-02 1.521127E+02
5.464286E-02 1.524648E+02
5.500000E-02 1.528169E+02
5.535714E-02 1.531690E+02
5.571429E-02 1.535211E+02
5.607143E-02 1.538732E+02
5.642857E-02 1.542254E+02
5.678571E-02 1.545775E+02
5.714286E-02 1.549296E+02
5.750000E-02 1.552817E+02
5.785714E-02 1.556338E+02
5.821429E-02 1.559859E+02
5.857143E-02 1.563380E+02
5.892857E-02 1.566901E+02
5.928571E-02 1.570423E+02
5.964286E-02 1.573944E+02
6.000000E-02 1.577465E+02
6.035714E-02 1.580986E+02
6.071429E-02 1.584507E+02
6.107143E-02 1.588028E+02
6.142857E-02 1.591549E+02
6.178571E-02 1.595070E+02
6.214286E-02 1.598592E+02
6.250000E-02 1.602113E+02
6.285714E-02 1.605634E+02
6.321429E-02 1.609155E+02
6.357143E-02 1.612676E+02
6.392857E-02 1.616197E+02
6.428571E-02 1.619718E+02
6.464286E-02 1.623239E+02
6.500000E-02 1.626761E+02
6.535714E-02 1.630282E+02
6.571429E-02 1.633803E+02
6.607143E-02 1.637324E+02
6.642857E-02 1.640845E+02
6.678571E-02 1.644366E+02
6.714286E-02 1.647887E+02
6.750000E-02 1.651408E+02
6.785714E-02 1.654930E+02
6.821429E-02 1.658451E+02
6.857143E-02 1.661972E+02
6.892857E-02 1.665493E+02
6.928571E-02 1.669014E+02
6.964286E-02 1.672535E+02
7.000000E-02 1.676056E+02
7.035714E-02 1.679577E+02
7.071429E-02 1.683099E+02
7.107143E-02 1.686620E+02
7.142857E-02 1.690141E+02
7.178571E-02 1.693662E+02
7.214286E-02 1.697183E+02
7.250000E-02 1.700704E+02
7.285714E-02 1.704225E+02
7.321429E-02 1.707746E+02
7.357143E-02 1.711268E+02
7.392857E-02 1.714789E+02
7.428571E-02 1.718310E+02
7.464286E-02 1.721831E+02
7.500000E-02 1.725352E+02
7.535714E-02 1.728873E+02
7.571429E-02 1.732394E+02
7.607143E-02 1.735915E+02
7.642857E-02 1.739437E+02
7.678571E-02 1.742958E+02
7.714286E-02 1.746479E+02
7.750000E-02 1.750000E+02
7.785714E-02 1.753521E+02
7.821429E-02 1.757042E+02
7.857143E-02 1.760563E+02
7.892857E-02 1.764085E+02
7.928571E-02 1.767606E+02
7.964286E-02 1.771127E+02
8.000000E-02 1.774648E+02
8.035714E-02 1.778169E+02
8.071429E-02 1.781690E+02
8.107143E-02 1.785211E+02
8.142857E-02 1.788732E+02
8.178571E-02 1.792254E+02
8.214286E-02 1.795775E+02
8.250000E-02 1.799296E+02
8.285714E-02 1.802817E+02
8.321429E-02 1.806338E+02
8.357143E-02 1.809859E+02
8.392857E-02 1.813380E+02
8.428571E-02 1.816901E+02
8.464286E-02 1.820423E+02
8.500000E-02 1.823944E+02
8.535714E-02 1.827465E+02
8.571429E-02 1.830986E+02
8.607143E-02 1.834507E+02
8.642857E-02 1.838028E+02
8.678571E-02 1.841549E+02
8.714286E-02 1.845070E+02
8.750000E-02 1.848592E+02
8.785714E-02 1.852113E+02
8.821429E-02 1.855634E+02
8.857143E-02 1.859155E+02
8.892857E-02 1.862676E+02
8.928571E-02 1.866197E+02
8.964286E-02 1.869718E+02
9.000000E-02 1.873239E+02
9.035714E-02 1.876761E+02
9.071429E-02 1.880282E+02
9.107143E-02 1.883803E+02
9.142857E-02 1.887324E+02
9.178571E-02 1.890845E+02
9.214286E-02 1.894366E+02
9.250000E-02 1.897887E+02
9.285714E-02 1.901408E+02
9.321429E-02 1.904930E+02
9.357143E-02 1.908451E+02
9.392857E-02 1.911972E+02
9.428571E-02 1.915493E+02
9.464286E-02 1.919014E+02
9.500000E-02 1.922535E+02
9.535714E-02 1.926056E+02
9.571429E-02 1.929577E+02
9.607143E-02 1.933099E+02
9.642857E-02 1.936620E+02
9.678571E-02 1.940141E+02
9.714286E-02 1.943662E+02
9.750000E-02 1.947183E+02
9.785714E-02 1.950704E+02
9.821429E-02 1.954225E+02
9.857143E-02 1.957746E+02
9.892857E-02 1.961268E+02
9.928571E-02 1.964789E+02
9.964286E-02 1.968310E+02


==> dat/hardening_K10_SIGa40_del2_15bars_ell25_elt0.dat <==
#  EPS SIG (elemnt 0 at coord x=0.03333333333333333)
0.000000E+00 0.000000E+00
8.523970E-04 5.966779E+01
1.328587E-03 9.300112E+01
2.329814E-03 1.403201E+02
3.092934E-03 1.405241E+02
3.823172E-03 1.395315E+02
4.157844E-03 1.381954E+02
4.071442E-03 1.321473E+02
4.103146E-03 1.343665E+02
3.975518E-03 1.254325E+02
4.016435E-03 1.282967E+02
3.970544E-03 1.250844E+02
4.045264E-03 1.303148E+02
3.925472E-03 1.219293E+02
3.989804E-03 1.264326E+02
3.989888E-03 1.264384E+02
4.045680E-03 1.303439E+02
3.972717E-03 1.252365E+02
3.965517E-03 1.247325E+02
3.919851E-03 1.215358E+02
4.002691E-03 1.273346E+02
4.052453E-03 1.308180E+02
4.008936E-03 1.277718E+02
4.066164E-03 1.317777E+02
3.983638E-03 1.260009E+02
4.038649E-03 1.298517E+02
3.988342E-03 1.263302E+02
4.042748E-03 1.301386E+02
4.075333E-03 1.324196E+02
4.013681E-03 1.281039E+02
4.089109E-03 1.333839E+02
3.977616E-03 1.255794E+02
4.433414E-03 1.293812E+02
7.122013E-03 1.255923E+02
2.113617E-02 1.265833E+02
3.192205E-02 1.300806E+02
3.535170E-02 1.334453E+02
3.632183E-02 1.368017E+02
3.733752E-02 1.357723E+02
3.836951E-02 1.379872E+02
3.939057E-02 1.376795E+02
4.034829E-02 1.387933E+02
4.136658E-02 1.399117E+02
4.245646E-02 1.404866E+02
4.337505E-02 1.415652E+02
4.432237E-02 1.425714E+02
4.532140E-02 1.432746E+02
4.637286E-02 1.443113E+02
4.730507E-02 1.470797E+02
4.826167E-02 1.468565E+02
4.943277E-02 1.477539E+02


==> dat/hardening_K10_SIGa40_del2_15bars_ell25_elt1.dat <==
#  EPS SIG (elemnt 1 at coord x=0.1)
0.000000E+00 0.000000E+00
8.523540E-04 5.966478E+01
1.328544E-03 9.299811E+01
2.186789E-03 1.401026E+02
2.829701E-03 1.404872E+02
3.210618E-03 1.393946E+02
3.194089E-03 1.382376E+02
3.107346E-03 1.321655E+02
3.139090E-03 1.343876E+02
3.011282E-03 1.254411E+02
3.052137E-03 1.283009E+02
3.006323E-03 1.250940E+02
3.079570E-03 1.302213E+02
2.961439E-03 1.219520E+02
3.025431E-03 1.264315E+02
3.025679E-03 1.264489E+02
3.081785E-03 1.303763E+02
3.008421E-03 1.252408E+02
3.001266E-03 1.247399E+02
2.955908E-03 1.215649E+02
3.038478E-03 1.273448E+02
3.088041E-03 1.308142E+02
3.044457E-03 1.277633E+02
3.101860E-03 1.317815E+02
3.019737E-03 1.260329E+02
3.074513E-03 1.298672E+02
3.024007E-03 1.263318E+02
3.074888E-03 1.298935E+02
3.112308E-03 1.325129E+02
3.049276E-03 1.281007E+02
3.136066E-03 1.341760E+02
4.485652E-03 1.255893E+02
1.510820E-02 1.293792E+02
2.742117E-02 1.258163E+02
2.840701E-02 1.265990E+02
3.192621E-02 1.300686E+02
3.525805E-02 1.333530E+02
3.642204E-02 1.356653E+02
3.734399E-02 1.359824E+02
3.825237E-02 1.365193E+02
3.941369E-02 1.377653E+02
4.037832E-02 1.384236E+02
4.131545E-02 1.398004E+02
4.237396E-02 1.403687E+02
4.337820E-02 1.415523E+02
4.436747E-02 1.428915E+02
4.533250E-02 1.432856E+02
4.648034E-02 1.444172E+02
4.732910E-02 1.472692E+02
4.842064E-02 1.471721E+02
4.941628E-02 1.476157E+02


==> dat/hardening_K10_SIGa40_del2_15bars_ell25_elt10.dat <==
#  EPS SIG (elemnt 10 at coord x=0.7)
0.000000E+00 0.000000E+00
8.523333E-04 5.966333E+01
1.328524E-03 9.299667E+01
2.216578E-03 1.401820E+02
3.028363E-03 1.407303E+02
3.725140E-03 1.397347E+02
4.039134E-03 1.387890E+02
3.945920E-03 1.322640E+02
3.978005E-03 1.345099E+02
5.038464E-03 1.360355E+02
5.636248E-03 1.302552E+02
6.234031E-03 1.265415E+02
1.010985E-02 1.303788E+02
2.378921E-02 1.222606E+02
2.828533E-02 1.265582E+02
2.834887E-02 1.265540E+02
3.242309E-02 1.305580E+02
3.242309E-02 1.305580E+02
3.242306E-02 1.305561E+02
3.242287E-02 1.305427E+02
3.242306E-02 1.305558E+02
3.274601E-02 1.312424E+02
3.274071E-02 1.308711E+02
3.376965E-02 1.319234E+02
3.376910E-02 1.318850E+02
3.376910E-02 1.318850E+02
3.376910E-02 1.318850E+02
3.376910E-02 1.318850E+02
3.445364E-02 1.325860E+02
3.445326E-02 1.325596E+02
3.498643E-02 1.337353E+02
3.497701E-02 1.330759E+02
3.497701E-02 1.330759E+02
3.497701E-02 1.330759E+02
3.497701E-02 1.330759E+02
3.497701E-02 1.330759E+02
3.535880E-02 1.334523E+02
3.649916E-02 1.355850E+02
3.755616E-02 1.359079E+02
3.845660E-02 1.373335E+02
3.942945E-02 1.374939E+02
4.045595E-02 1.394970E+02
4.153121E-02 1.397974E+02
4.233971E-02 1.426620E+02
4.347791E-02 1.416613E+02
4.449255E-02 1.430148E+02
4.543774E-02 1.433893E+02
4.638392E-02 1.443222E+02
4.747120E-02 1.473705E+02
4.849806E-02 1.470650E+02
4.951090E-02 1.475621E+02


==> dat/hardening_K10_SIGa40_del2_15bars_ell25_elt11.dat <==
#  EPS SIG (elemnt 11 at coord x=0.7666666666666666)
0.000000E+00 0.000000E+00
8.523957E-04 5.966770E+01
1.328586E-03 9.300103E+01
2.211072E-03 1.405703E+02
3.058216E-03 1.405297E+02
3.718084E-03 1.394235E+02
3.999629E-03 1.385980E+02
3.909605E-03 1.322962E+02
3.942043E-03 1.345669E+02
3.969673E-03 1.365010E+02
3.953032E-03 1.353362E+02
3.936809E-03 1.342006E+02
4.191410E-03 1.350411E+02
5.451179E-03 1.252170E+02
1.445436E-02 1.264788E+02
2.835097E-02 1.267428E+02
3.242170E-02 1.307563E+02
3.241883E-02 1.305557E+02
3.241878E-02 1.305519E+02
3.241858E-02 1.305380E+02
3.241877E-02 1.305517E+02
3.276664E-02 1.316148E+02
3.275624E-02 1.308864E+02
3.378134E-02 1.319056E+02
3.378122E-02 1.318970E+02
3.378122E-02 1.318970E+02
3.378122E-02 1.318970E+02
3.378122E-02 1.318970E+02
3.445823E-02 1.326805E+02
3.445655E-02 1.325628E+02
3.487048E-02 1.330995E+02
3.486861E-02 1.329691E+02
3.486861E-02 1.329691E+02
3.486861E-02 1.329691E+02
3.486861E-02 1.329691E+02
3.486861E-02 1.329691E+02
3.542881E-02 1.335214E+02
3.643636E-02 1.377010E+02
3.751716E-02 1.364532E+02
3.841581E-02 1.384380E+02
3.946216E-02 1.385523E+02
4.060037E-02 1.386201E+02
4.151167E-02 1.400833E+02
4.241878E-02 1.417159E+02
4.351197E-02 1.417858E+02
4.451270E-02 1.429582E+02
4.548548E-02 1.435010E+02
4.649494E-02 1.444316E+02
4.749007E-02 1.458938E+02
4.851824E-02 1.476567E+02
4.939566E-02 1.481636E+02


==> dat/hardening_K10_SIGa40_del2_15bars_ell25_elt12.dat <==
#  EPS SIG (elemnt 12 at coord x=0.8333333333333334)
0.000000E+00 0.000000E+00
8.524287E-04 5.967001E+01
1.328619E-03 9.300334E+01
2.280817E-03 1.404793E+02
3.193303E-03 1.407863E+02
3.955295E-03 1.394756E+02
4.454736E-03 1.384725E+02
4.366538E-03 1.322987E+02
4.399275E-03 1.345903E+02
5.461962E-03 1.365138E+02
6.597610E-03 1.353388E+02
7.732841E-03 1.342116E+02
8.597249E-03 1.350983E+02
8.456486E-03 1.252449E+02
8.474163E-03 1.264823E+02
8.475462E-03 1.265732E+02
1.164881E-02 1.305820E+02
2.557361E-02 1.253182E+02
2.663790E-02 1.248652E+02
2.663757E-02 1.248420E+02
2.930163E-02 1.274830E+02
3.275607E-02 1.311071E+02
3.275287E-02 1.308831E+02
3.379219E-02 1.319347E+02
3.379180E-02 1.319074E+02
3.379180E-02 1.319074E+02
3.379180E-02 1.319074E+02
3.379180E-02 1.319074E+02
3.448606E-02 1.326492E+02
3.448523E-02 1.325911E+02
3.486152E-02 1.336128E+02
3.485209E-02 1.329528E+02
3.485209E-02 1.329528E+02
3.485209E-02 1.329528E+02
3.485209E-02 1.329528E+02
3.485209E-02 1.329528E+02
3.532305E-02 1.334171E+02
3.644677E-02 1.369080E+02
3.749545E-02 1.359291E+02
3.847149E-02 1.371630E+02
3.949033E-02 1.379094E+02
4.047741E-02 1.385933E+02
4.143790E-02 1.397122E+02
4.238526E-02 1.405531E+02
4.347094E-02 1.414502E+02
4.451308E-02 1.425269E+02
4.545947E-02 1.437399E+02
4.653238E-02 1.444685E+02
4.744218E-02 1.464942E+02
4.849452E-02 1.469421E+02
4.961480E-02 1.478291E+02


==> dat/hardening_K10_SIGa40_del2_15bars_ell25_elt13.dat <==
#  EPS SIG (elemnt 13 at coord x=0.9)
0.000000E+00 0.000000E+00
8.523862E-04 5.966703E+01
1.328577E-03 9.300037E+01
2.226236E-03 1.401203E+02
3.083738E-03 1.407688E+02
3.773259E-03 1.399568E+02
4.117218E-03 1.384979E+02
4.029336E-03 1.323462E+02
4.061574E-03 1.346029E+02
4.100488E-03 1.373266E+02
4.084992E-03 1.362419E+02
4.070329E-03 1.352155E+02
4.085354E-03 1.362672E+02
4.039554E-03 1.330613E+02
4.031383E-03 1.324893E+02
4.009687E-03 1.309706E+02
4.023244E-03 1.319196E+02
5.713504E-03 1.253369E+02
1.970663E-02 1.248579E+02
2.343892E-02 1.217365E+02
2.931326E-02 1.274933E+02
3.279818E-02 1.312918E+02
3.279290E-02 1.309226E+02
3.381078E-02 1.319409E+02
3.381057E-02 1.319259E+02
3.381057E-02 1.319259E+02
3.381057E-02 1.319259E+02
3.381057E-02 1.319259E+02
3.449500E-02 1.326416E+02
3.449441E-02 1.326001E+02
3.507888E-02 1.338775E+02
3.506872E-02 1.331662E+02
3.506872E-02 1.331663E+02
3.506872E-02 1.331663E+02
3.506872E-02 1.331663E+02
3.506872E-02 1.331663E+02
3.543528E-02 1.335277E+02
3.657408E-02 1.357467E+02
3.755270E-02 1.361143E+02
3.848451E-02 1.372636E+02
3.938184E-02 1.377912E+02
4.049246E-02 1.393659E+02
4.156761E-02 1.415889E+02
4.260307E-02 1.419947E+02
4.354588E-02 1.416413E+02
4.455675E-02 1.429866E+02
4.552852E-02 1.442519E+02
4.654250E-02 1.444785E+02
4.746595E-02 1.464954E+02
4.847287E-02 1.477199E+02
4.951431E-02 1.483556E+02


==> dat/hardening_K10_SIGa40_del2_15bars_ell25_elt14.dat <==
#  EPS SIG (elemnt 14 at coord x=0.9666666666666667)
0.000000E+00 0.000000E+00
8.523979E-04 5.966786E+01
1.328588E-03 9.300119E+01
2.250812E-03 1.403412E+02
3.114395E-03 1.406832E+02
3.836175E-03 1.396736E+02
4.237149E-03 1.384723E+02
4.150300E-03 1.323929E+02
4.181312E-03 1.345637E+02
4.629489E-03 1.373336E+02
5.680745E-03 1.362805E+02
6.731168E-03 1.352211E+02
7.751903E-03 1.363552E+02
8.833462E-03 1.330786E+02
9.877394E-03 1.325038E+02
1.093485E-02 1.309801E+02
1.195705E-02 1.318331E+02
1.186447E-02 1.253521E+02
1.185749E-02 1.248640E+02
2.344404E-02 1.218011E+02
2.932591E-02 1.275193E+02
3.270653E-02 1.313674E+02
3.269885E-02 1.308298E+02
3.382343E-02 1.319603E+02
3.382312E-02 1.319383E+02
3.382312E-02 1.319383E+02
3.382312E-02 1.319383E+02
3.382312E-02 1.319383E+02
3.452014E-02 1.327081E+02
3.451894E-02 1.326243E+02
3.507089E-02 1.349413E+02
3.504520E-02 1.331432E+02
3.504520E-02 1.331432E+02
3.504520E-02 1.331432E+02
3.504520E-02 1.331432E+02
3.504520E-02 1.331432E+02
3.541646E-02 1.335092E+02
3.672748E-02 1.359908E+02
3.753911E-02 1.360253E+02
3.854586E-02 1.371014E+02
3.939532E-02 1.379665E+02
4.047858E-02 1.386163E+02
4.147272E-02 1.402509E+02
4.245043E-02 1.415248E+02
4.346512E-02 1.416741E+02
4.455267E-02 1.430868E+02
4.550161E-02 1.437536E+02
4.639363E-02 1.445512E+02
4.753569E-02 1.456135E+02
4.856194E-02 1.472328E+02
4.953338E-02 1.487130E+02


==> dat/hardening_K10_SIGa40_del2_15bars_ell25_elt2.dat <==
#  EPS SIG (elemnt 2 at coord x=0.16666666666666669)
0.000000E+00 0.000000E+00
8.523571E-04 5.966499E+01
1.328548E-03 9.299833E+01
2.212687E-03 1.400635E+02
2.895334E-03 1.403854E+02
3.282826E-03 1.394318E+02
3.271995E-03 1.386735E+02
3.179548E-03 1.322023E+02
3.211375E-03 1.344301E+02
3.083134E-03 1.254533E+02
3.123894E-03 1.283065E+02
3.078045E-03 1.250970E+02
3.152252E-03 1.302916E+02
3.033130E-03 1.219530E+02
3.097211E-03 1.264387E+02
3.097532E-03 1.264612E+02
3.155285E-03 1.305038E+02
3.080160E-03 1.252451E+02
3.073098E-03 1.247508E+02
3.027431E-03 1.215541E+02
3.110405E-03 1.273622E+02
3.150421E-03 1.301634E+02
3.116308E-03 1.277755E+02
3.173730E-03 1.317950E+02
3.091238E-03 1.260206E+02
3.146418E-03 1.298832E+02
3.095708E-03 1.263334E+02
3.985030E-03 1.303250E+02
6.354713E-03 1.325201E+02
8.590255E-03 1.280984E+02
1.342568E-02 1.334189E+02
2.731633E-02 1.257647E+02
3.123842E-02 1.294981E+02
3.123685E-02 1.293884E+02
3.123685E-02 1.293884E+02
3.193177E-02 1.300742E+02
3.534663E-02 1.334404E+02
3.616252E-02 1.379519E+02
3.734813E-02 1.359382E+02
3.840677E-02 1.376720E+02
3.940687E-02 1.374628E+02
4.035371E-02 1.385858E+02
4.140750E-02 1.398460E+02
4.236634E-02 1.409355E+02
4.340066E-02 1.414505E+02
4.426399E-02 1.425292E+02
4.535684E-02 1.434260E+02
4.636720E-02 1.443057E+02
4.734949E-02 1.454999E+02
4.838154E-02 1.470049E+02
4.938079E-02 1.474191E+02


==> dat/hardening_K10_SIGa40_del2_15bars_ell25_elt3.dat <==
#  EPS SIG (elemnt 3 at coord x=0.23333333333333334)
0.000000E+00 0.000000E+00
8.523873E-04 5.966711E+01
1.328578E-03 9.300044E+01
2.249218E-03 1.400189E+02
3.067032E-03 1.405805E+02
3.717035E-03 1.388960E+02
3.998459E-03 1.385990E+02
3.907177E-03 1.322093E+02
3.939026E-03 1.344387E+02
3.810701E-03 1.254559E+02
3.851631E-03 1.283211E+02
3.805816E-03 1.251140E+02
3.879214E-03 1.302518E+02
3.760938E-03 1.219725E+02
3.824983E-03 1.264557E+02
3.825190E-03 1.264701E+02
3.882758E-03 1.304999E+02
3.807968E-03 1.252646E+02
3.800744E-03 1.247589E+02
3.755772E-03 1.216109E+02
3.838132E-03 1.273761E+02
3.887602E-03 1.308390E+02
3.844078E-03 1.277923E+02
3.901069E-03 1.317817E+02
3.819332E-03 1.260601E+02
3.874168E-03 1.298986E+02
5.077992E-03 1.263372E+02
1.471648E-02 1.300807E+02
1.705981E-02 1.325024E+02
2.995878E-02 1.283391E+02
3.480952E-02 1.331227E+02
3.480689E-02 1.329386E+02
3.480645E-02 1.329078E+02
3.480645E-02 1.329078E+02
3.480645E-02 1.329078E+02
3.480645E-02 1.329078E+02
3.532924E-02 1.334232E+02
3.648062E-02 1.382396E+02
3.732805E-02 1.360400E+02
3.845898E-02 1.371043E+02
3.946479E-02 1.419691E+02
4.039707E-02 1.385008E+02
4.143579E-02 1.401523E+02
4.259851E-02 1.453842E+02
4.339815E-02 1.415475E+02
4.441933E-02 1.426323E+02
4.534795E-02 1.436453E+02
4.631642E-02 1.442556E+02
4.745396E-02 1.459790E+02
4.837972E-02 1.465540E+02
4.936772E-02 1.487228E+02


==> dat/hardening_K10_SIGa40_del2_15bars_ell25_elt4.dat <==
#  EPS SIG (elemnt 4 at coord x=0.3)
0.000000E+00 0.000000E+00
8.523466E-04 5.966426E+01
1.328537E-03 9.299759E+01
2.200088E-03 1.400954E+02
2.947868E-03 1.404494E+02
3.430120E-03 1.401992E+02
3.406380E-03 1.385373E+02
3.315610E-03 1.321834E+02
3.348046E-03 1.344539E+02
3.219729E-03 1.254718E+02
3.260453E-03 1.283224E+02
3.214674E-03 1.251179E+02
3.288283E-03 1.302705E+02
3.170157E-03 1.220017E+02
3.233583E-03 1.264415E+02
3.234185E-03 1.264836E+02
3.290965E-03 1.304583E+02
3.216969E-03 1.252786E+02
3.209732E-03 1.247719E+02
3.164183E-03 1.215835E+02
3.247115E-03 1.273888E+02
3.290123E-03 1.303993E+02
3.257617E-03 1.281239E+02
3.309987E-03 1.317898E+02
4.725583E-03 1.260384E+02
1.394212E-02 1.299144E+02
2.789137E-02 1.263619E+02
3.200955E-02 1.302877E+02
3.436664E-02 1.326296E+02
3.436439E-02 1.324724E+02
3.502317E-02 1.338184E+02
3.501307E-02 1.331115E+02
3.501307E-02 1.331115E+02
3.501307E-02 1.331115E+02
3.501307E-02 1.331115E+02
3.501307E-02 1.331115E+02
3.528986E-02 1.333844E+02
3.644158E-02 1.357006E+02
3.740940E-02 1.357988E+02
3.845479E-02 1.367257E+02
3.941247E-02 1.381765E+02
4.040761E-02 1.384522E+02
4.135434E-02 1.402471E+02
4.234367E-02 1.403447E+02
4.335199E-02 1.415383E+02
4.440724E-02 1.429077E+02
4.553251E-02 1.434922E+02
4.647963E-02 1.445254E+02
4.733428E-02 1.457637E+02
4.838628E-02 1.471328E+02
4.938533E-02 1.477615E+02


==> dat/hardening_K10_SIGa40_del2_15bars_ell25_elt5.dat <==
#  EPS SIG (elemnt 5 at coord x=0.3666666666666667)
0.000000E+00 0.000000E+00
8.523953E-04 5.966767E+01
1.328586E-03 9.300101E+01
2.194645E-03 1.403856E+02
2.921685E-03 1.408061E+02
3.455171E-03 1.394246E+02
3.442819E-03 1.385599E+02
3.352273E-03 1.322217E+02
3.384363E-03 1.344681E+02
3.256039E-03 1.254854E+02
3.296707E-03 1.283321E+02
3.250924E-03 1.251273E+02
3.869917E-03 1.303413E+02
3.750601E-03 1.219892E+02
3.814377E-03 1.264534E+02
3.814971E-03 1.264950E+02
4.804504E-03 1.303798E+02
4.731693E-03 1.252830E+02
4.724553E-03 1.247832E+02
4.679095E-03 1.216012E+02
4.761859E-03 1.273946E+02
6.284822E-03 1.310137E+02
8.547233E-03 1.281465E+02
1.230346E-02 1.318044E+02
2.622147E-02 1.260652E+02
3.178565E-02 1.300707E+02
3.178410E-02 1.299622E+02
3.203282E-02 1.301753E+02
3.436940E-02 1.325211E+02
3.436876E-02 1.324762E+02
3.494148E-02 1.338468E+02
3.492980E-02 1.330295E+02
3.492980E-02 1.330294E+02
3.492980E-02 1.330294E+02
3.492980E-02 1.330294E+02
3.492980E-02 1.330294E+02
3.540004E-02 1.334930E+02
3.635919E-02 1.365816E+02
3.726628E-02 1.358753E+02
3.838218E-02 1.368985E+02
3.938389E-02 1.377986E+02
4.039175E-02 1.385000E+02
4.140869E-02 1.398102E+02
4.243978E-02 1.404441E+02
4.349574E-02 1.416270E+02
4.442422E-02 1.430084E+02
4.530795E-02 1.433538E+02
4.636037E-02 1.455890E+02
4.742439E-02 1.470708E+02
4.834713E-02 1.476785E+02
4.938525E-02 1.473730E+02


==> dat/hardening_K10_SIGa40_del2_15bars_ell25_elt6.dat <==
#  EPS SIG (elemnt 6 at coord x=0.43333333333333335)
0.000000E+00 0.000000E+00
8.523635E-04 5.966545E+01
1.328554E-03 9.299878E+01
2.265671E-03 1.399996E+02
3.081025E-03 1.401851E+02
3.778384E-03 1.394191E+02
7.653949E-03 1.382772E+02
8.745826E-03 1.322157E+02
1.398267E-02 1.344637E+02
1.385449E-02 1.254911E+02
1.389517E-02 1.283390E+02
1.384942E-02 1.251362E+02
1.454317E-02 1.302392E+02
1.442547E-02 1.219997E+02
1.448914E-02 1.264570E+02
1.448988E-02 1.265087E+02
1.547574E-02 1.306363E+02
1.539952E-02 1.253011E+02
1.539225E-02 1.247923E+02
1.534742E-02 1.216538E+02
1.542973E-02 1.274156E+02
1.700395E-02 1.306739E+02
2.998217E-02 1.283722E+02
3.369922E-02 1.320275E+02
3.369667E-02 1.318490E+02
3.369616E-02 1.318131E+02
3.369616E-02 1.318131E+02
3.369616E-02 1.318131E+02
3.439701E-02 1.325492E+02
3.439635E-02 1.325034E+02
3.488519E-02 1.347512E+02
3.485960E-02 1.329602E+02
3.485960E-02 1.329602E+02
3.485960E-02 1.329602E+02
3.485960E-02 1.329602E+02
3.485960E-02 1.329602E+02
3.542397E-02 1.335166E+02
3.641127E-02 1.368277E+02
3.743009E-02 1.356506E+02
3.842188E-02 1.375304E+02
3.938942E-02 1.381849E+02
4.036950E-02 1.407259E+02
4.138358E-02 1.399809E+02
4.237767E-02 1.406003E+02
4.336719E-02 1.417290E+02
4.436437E-02 1.429249E+02
4.544086E-02 1.433924E+02
4.632648E-02 1.443557E+02
4.742591E-02 1.455555E+02
4.839967E-02 1.466277E+02
4.940099E-02 1.480534E+02


==> dat/hardening_K10_SIGa40_del2_15bars_ell25_elt7.dat <==
#  EPS SIG (elemnt 7 at coord x=0.5)
1.500000E-03 0.000000E+00
2.352385E-03 5.966697E+01
2.828576E-03 9.300030E+01
5.087592E-03 1.401979E+02
8.727438E-03 1.407112E+02
1.449117E-02 1.398871E+02
1.836332E-02 1.389038E+02
3.226851E-02 1.322674E+02
3.641359E-02 1.347241E+02
3.641217E-02 1.346247E+02
3.641223E-02 1.346286E+02
3.641221E-02 1.346274E+02
3.641223E-02 1.346289E+02
3.641201E-02 1.346131E+02
3.641201E-02 1.346129E+02
3.641201E-02 1.346130E+02
3.641201E-02 1.346131E+02
3.641166E-02 1.345888E+02
3.641163E-02 1.345869E+02
3.641141E-02 1.345709E+02
3.641163E-02 1.345866E+02
3.641167E-02 1.345892E+02
3.641039E-02 1.344995E+02
3.641025E-02 1.344900E+02
3.641024E-02 1.344890E+02
3.641024E-02 1.344890E+02
3.641024E-02 1.344890E+02
3.641024E-02 1.344890E+02
3.641024E-02 1.344890E+02
3.641024E-02 1.344890E+02
3.641025E-02 1.344897E+02
3.641023E-02 1.344888E+02
3.641024E-02 1.344890E+02
3.641024E-02 1.344890E+02
3.641024E-02 1.344890E+02
3.641024E-02 1.344890E+02
3.641024E-02 1.344890E+02
3.641307E-02 1.346876E+02
3.738383E-02 1.359155E+02
3.846432E-02 1.370960E+02
3.942386E-02 1.389559E+02
4.040938E-02 1.388303E+02
4.140504E-02 1.401028E+02
4.246442E-02 1.405072E+02
4.337537E-02 1.413560E+02
4.441513E-02 1.424609E+02
4.549437E-02 1.435750E+02
4.642893E-02 1.443921E+02
4.741008E-02 1.455847E+02
4.844222E-02 1.471906E+02
4.928260E-02 1.474988E+02


==> dat/hardening_K10_SIGa40_del2_15bars_ell25_elt8.dat <==
#  EPS SIG (elemnt 8 at coord x=0.5666666666666667)
0.000000E+00 0.000000E+00
8.524214E-04 5.966950E+01
1.328612E-03 9.300283E+01
2.182704E-03 1.403410E+02
2.950116E-03 1.405823E+02
3.789631E-03 1.399540E+02
7.693644E-03 1.384871E+02
8.771159E-03 1.322487E+02
1.400518E-02 1.344898E+02
2.730809E-02 1.257459E+02
3.018692E-02 1.284584E+02
3.018556E-02 1.283634E+02
3.220784E-02 1.303612E+02
3.220762E-02 1.303455E+02
3.220762E-02 1.303456E+02
3.220762E-02 1.303456E+02
3.240249E-02 1.305377E+02
3.240249E-02 1.305378E+02
3.240247E-02 1.305360E+02
3.240228E-02 1.305230E+02
3.240246E-02 1.305358E+02
3.277491E-02 1.312054E+02
3.277055E-02 1.309006E+02
3.373653E-02 1.318821E+02
3.373611E-02 1.318525E+02
3.373611E-02 1.318525E+02
3.373611E-02 1.318525E+02
3.373611E-02 1.318525E+02
3.442497E-02 1.325846E+02
3.442420E-02 1.325309E+02
3.497028E-02 1.339353E+02
3.495773E-02 1.330568E+02
3.495773E-02 1.330569E+02
3.495773E-02 1.330569E+02
3.495773E-02 1.330569E+02
3.495773E-02 1.330569E+02
3.531870E-02 1.334128E+02
3.635703E-02 1.364001E+02
3.742199E-02 1.356884E+02
3.835220E-02 1.371148E+02
3.946415E-02 1.375112E+02
4.045614E-02 1.384923E+02
4.137649E-02 1.395245E+02
4.234622E-02 1.407104E+02
4.339212E-02 1.417128E+02
4.441331E-02 1.429326E+02
4.544824E-02 1.435271E+02
4.653710E-02 1.444732E+02
4.752311E-02 1.458658E+02
4.841206E-02 1.474255E+02
4.940906E-02 1.478957E+02


==> dat/hardening_K10_SIGa40_del2_15bars_ell25_elt9.dat <==
#  EPS SIG (elemnt 9 at coord x=0.6333333333333333)
0.000000E+00 0.000000E+00
8.523651E-04 5.966556E+01
1.328556E-03 9.299889E+01
2.333849E-03 1.402624E+02
3.437424E-03 1.407480E+02
4.442489E-03 1.399098E+02
5.398211E-03 1.386067E+02
5.307980E-03 1.322905E+02
5.339871E-03 1.345228E+02
5.297346E-03 1.257701E+02
1.438037E-02 1.283601E+02
2.694988E-02 1.253866E+02
3.221505E-02 1.305787E+02
3.221185E-02 1.303543E+02
3.221178E-02 1.303496E+02
3.221178E-02 1.303496E+02
3.240347E-02 1.305386E+02
3.240347E-02 1.305386E+02
3.240344E-02 1.305369E+02
3.240325E-02 1.305235E+02
3.240344E-02 1.305368E+02
3.271115E-02 1.312482E+02
3.270526E-02 1.308362E+02
3.374889E-02 1.318757E+02
3.374874E-02 1.318650E+02
3.374874E-02 1.318650E+02
3.374874E-02 1.318650E+02
3.374874E-02 1.318650E+02
3.444509E-02 1.326095E+02
3.444425E-02 1.325507E+02
3.486965E-02 1.336350E+02
3.486002E-02 1.329607E+02
3.486001E-02 1.329606E+02
3.486001E-02 1.329606E+02
3.486001E-02 1.329606E+02
3.486001E-02 1.329606E+02
3.533775E-02 1.334316E+02
3.637555E-02 1.353846E+02
3.749871E-02 1.360927E+02
3.849132E-02 1.372704E+02
3.951978E-02 1.379601E+02
4.041204E-02 1.399710E+02
4.145399E-02 1.399160E+02
4.246429E-02 1.411877E+02
4.342227E-02 1.416589E+02
4.440339E-02 1.424432E+02
4.543315E-02 1.433848E+02
4.641186E-02 1.443858E+02
4.746809E-02 1.456105E+02
4.845201E-02 1.479620E+02
4.939873E-02 1.476012E+02

